Structural Pruning of Pre-trained Language Models via Neural Architecture Search

Pre-trained language models (PLM), for example BERT or RoBERTa, mark the state-of-the-art for natural language understanding task when fine-tuned on labeled data. However, their large size poses challenges in deploying them for inference in real-world applications, due to significant GPU memory requirements and high inference latency. This paper explores neural architecture search (NAS) for structural pruning to find sub-parts of the fine-tuned network that optimally trade-off efficiency, for example in terms of model size or latency, and generalization performance. We also show how we can utilize more recently developed two-stage weight-sharing NAS approaches in this setting to accelerate the search process. Unlike traditional pruning methods with fixed thresholds, we propose to adopt a multi-objective approach that identifies the Pareto optimal set of sub-networks, allowing for a more flexible and automated compression process.

==> figures/directories.json <==
[]

==> figures/documents.json <==
[
    {
        "id": "17a14533-ba9f-451c-873c-ac38f6314cc3",
        "name": "Welcome Document"
    }
]

==> figures/resources-info.json <==
[]

==> figures/tree.json <==
{"documentIds":["17a14533-ba9f-451c-873c-ac38f6314cc3"],"directories":[]}

==> figures/ver.txt <==
2
